On Deep Learning-Based Channel Decoding

We revisit the idea of using deep neural networks for one-shot decoding of random and structured codes, such as polar codes. Although it is possible to achieve maximum a posteriori (MAP) bit error rate (BER) performance for both code families and for short codeword lengths, we observe that (i) structured codes are easier to learn and (ii) the neural network is able to generalize to codewords that it has never seen during training for structured, but not for random codes. These results provide some evidence that neural networks can learn a form of decoding algorithm, rather than only a simple classifier. We introduce the metric normalized validation error (NVE) in order to further investigate the potential and limitations of deep learning-based decoding with respect to performance and complexity.

==> deep_learning_comm.tikz <==
\usetikzlibrary{decorations.pathreplacing}
\begin{tikzpicture}
	\tikzstyle{hidden} = [draw, circle, inner sep=6pt, fill=gray] 
    \tikzstyle{input} = [draw, circle, inner sep=6pt, fill=black]
    \tikzstyle{output} = [circle, inner sep=6pt, fill=white]
    \tikzstyle{dots}=[circle, inner sep=1pt, fill=black]
        
	% Input Layer
    \foreach \i in {1,2,3} {
		\node[input] (ino-\i) at (0,\i+1) {};
		\node[input] (inu-\i) at (0,-\i-1) {};
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (0,1-0.5*\i) {};
	}

	\node[draw, text width=2cm, align=center] at (0,9) {input \\ layer};
    
	% Modulation Layer
    \foreach \i in {1,2,3} {
    	\node[input] (modo-\i) at (3,\i+1) {};    
		\node[input] (modu-\i) at (3,-\i-1) {};  
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (3,1-0.5*\i) {};
	}

	\foreach \i in {1,2,3} {
		\draw[-] (ino-\i) -- (modo-\i);
		\draw[-] (inu-\i) -- (modu-\i); 
	}

	\node[draw, text width=2cm, align=center] at (3,9) {modulation layer};
    
	% Noise Layer  
	\foreach \i in {1,2,3} {
    	\node[input] (no-\i) at (6,\i+1) {};
		\node[input] (nu-\i) at (6,-\i-1) {}; 
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (6,1-0.5*\i) {};
	}

	\foreach \i in {1,2,3} {
		\draw[-] (modo-\i) -- (no-\i);
		\draw[-] (modu-\i) -- (nu-\i); 
	}

	\node[draw, text width=2cm, align=center] at (6,9) {noise \\ layer};

	% LLR Layer
	\foreach \i in {1,2,3} {
    	\node[input] (llro-\i) at (9,\i+1) {};
		\node[input] (llru-\i) at (9,-\i-1) {}; 
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (9,1-0.5*\i) {};
	}

	\foreach \i in {1,2,3} {
		\draw[-] (no-\i) -- (llro-\i);
		\draw[-] (nu-\i) -- (llru-\i); 
	}

	\node[draw, text width=2cm, align=center, dashed] at (9,9) {LLR \\ layer};

	% Hidden Layer 1
	\foreach \i in {1,...,6} {
    	\node[input] (hlo1-\i) at (12,\i+1) {};
		\node[input] (hlu1-\i) at (12,-\i-1) {};
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (12,1-0.5*\i) {};
	}
	
	\foreach \i in {1,2,3} {
		\foreach \j in {1,...,6} {
			\draw[-] (llro-\i) -- (hlo1-\j); 
			\draw[-] (llru-\i) -- (hlu1-\j); 
			\draw[-] (llro-\i) -- (hlu1-\j); 
			\draw[-] (llru-\i) -- (hlo1-\j); 
			}
	}

	\node[draw, text width=2cm, align=center] at (12,9) {hidden \\ layer 1};

	% Hidden Layer 2
	\foreach \i in {1,...,5} {
    	\node[input] (hlo2-\i) at (15,\i+1) {};
		\node[input] (hlu2-\i) at (15,-\i-1) {};
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (15,1-0.5*\i) {};
	}

	\foreach \i in {1,...,6} {
		\foreach \j in {1,...,5} {
			\draw[-] (hlo1-\i) -- (hlo2-\j); 
			\draw[-] (hlu1-\i) -- (hlu2-\j); 
			\draw[-] (hlo1-\i) -- (hlu2-\j); 
			\draw[-] (hlu1-\i) -- (hlo2-\j); 
			}
	}

	\node[draw, text width=2cm, align=center] at (15,9) {hidden \\ layer 2};
    
	% Hidden Layer 3
	\foreach \i in {1,...,4} {
    	\node[input] (hlo3-\i) at (18,\i+1) {};
		\node[input] (hlu3-\i) at (18,-\i-1) {};
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (18,1-0.5*\i) {};
	}

	\foreach \i in {1,...,5} {
		\foreach \j in {1,...,4} {
			\draw[-] (hlo2-\i) -- (hlo3-\j); 
			\draw[-] (hlu2-\i) -- (hlu3-\j); 
			\draw[-] (hlo2-\i) -- (hlu3-\j); 
			\draw[-] (hlu2-\i) -- (hlo3-\j); 
			}
	}

	\node[draw, text width=2cm, align=center] at (18,9) {hidden \\ layer 3};

	% Output Layer
	\foreach \i in {1,...,2} {
    	\node[input] (outo-\i) at (21,\i+1) {};
		\node[input] (outu-\i) at (21,-\i-1) {};
    }

	\foreach \i in {1,2,3} {
		\node[dots] at (21,1-0.5*\i) {};
	}

	\foreach \i in {1,...,4} {
		\foreach \j in {1,2} {
			\draw[-] (hlo3-\i) -- (outo-\j); 
			\draw[-] (hlu3-\i) -- (outu-\j); 
			\draw[-] (hlo3-\i) -- (outu-\j); 
			\draw[-] (hlu3-\i) -- (outo-\j); 
			}
	}

	\node[draw, text width=2cm, align=center] at (21,9) {output \\ layer};
    

	%\draw[decorate,decoration={brace,amplitude=12pt,mirror}] (10,-8) -- (20,-8) node[midway, below,yshift=-12pt,]{neural network decoder}; 

	\draw[decorate,decoration={brace,amplitude=12pt}] (-1,-4.5) -- (-1,4.5) node[midway, above,xshift=-20pt,rotate=90] {bits of codeword};     

	\draw[decorate,decoration={brace,amplitude=12pt,mirror}] (22,-3.5) -- (22,3.5) node[midway, below,xshift=20pt,rotate=90] {information bits};   

	\draw (7.5,8) rectangle (22.5,-8);
	\node at (15,-7.5) {neural network decoder};
     
 \end{tikzpicture}

==> tikz/deep_learning_comm.tikz.preview_BB.txt <==
-301.79924pt,-95.51689pt,429.83658pt,134.12822pt

